Synthetic dust polarization emission maps at 353 GHz for an observer placed inside a Local Bubble-like cavity

We present a study of synthetic observations of polarized dust emission at 353 GHz as seen by an observer within a cavity in the interstellar medium (ISM). The cavity is selected from a magnetohydrodynamic simulation of the local ISM with time-dependent chemistry, star formation, and stellar feedback in form of supernova explosions with physical properties comparable to the Local Bubble ones. We find that the local density enhancement together with the coherent magnetic field in the cavity walls makes the selected candidate a translucent polarization filter to the emission coming from beyond its domains. This underlines the importance of studying the Local Bubble in further detail. The magnetic field lines inferred from synthetic dust polarization data are qualitatively in agreement with the all-sky maps of polarized emission at 353 GHz from the Planck satellite in the latitudes interval 15deg <= |b| <= 65deg. As our numerical simulation allows us to track the Galactic midplane only out to distances of 250 pc, we exclude the region |b|<15deg from our analysis. At large Galactic latitudes, our model exhibits a high degree of small-scale structures. On the contrary, the observed polarization pattern around the Galactic poles is relatively coherent and regular, and we argue that the global toroidal magnetic field of the Milky Way is important for explaining the data at |b| > 65deg. We show that from our synthetic polarization maps, it is difficult to distinguish between an open and a closed Galactic cap using the inferred magnetic field morphology alone.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
